Insights into the Long-Term Flaring Events of Blazar PKS 0805-07: A Multi-Wavelength Analysis over the 2009-2023 Period

We conducted a comprehensive temporal and spectral study of the FSRQ PKS 0805-07 by using the broadband observations from the Fermi-LAT and Swift-XRT/UVOT instruments over the period MJD 54684-60264. The 3-day binned $\gamma$-ray light curve during the active state, revealed eleven distinct peak structures with the maximum integral flux (E $>$ 100 MeV) reached $(1.56\pm 0.16)\times10^{-6}\, \text{photons cm}^{-2}\, \text{s}^{-1}$ on MJD 59904.5. The shortest observed $\gamma$-ray variability was $2.80\pm 0.77$ days. A correlation analysis between the $\gamma$-ray spectral index and flux indicated the typical trend of hardening when the source is brighter, commonly observed in blazars. We identified a lag of 121 (+27.21, -3.51) days in the spectral index relative to the flux, within the time interval MJD 59582 to 60112. The Anderson-Darling test and histogram-fit rejected the normality of the $\gamma$-ray flux distribution, and instead suggest a log-normal distribution. To gain insight into the underlying physical processes, we extracted broadband spectra from different time periods in the light curve. The spectral energy distribution during various flux states were well-reproduced using synchrotron, synchrotron-self-Compton, and external-Compton emissions from a broken power-law electron distribution. The seed photons required for the external Compton process are from IR region. A comparison of the best-fit physical parameters indicated that the variations in different flux states were primarily associated with an increase in the bulk Lorentz factor and magnetic field from low to high flux states.

==> pub.txt <==
Author(s):George B. Rybicki, Alan P. Lightman
First published:15 May 1985
Print ISBN:9783527414499 |Online ISBN:9783527618170 |DOI:10.1002/9783527618170
© 2004 WILEY‐VCH Verlag GmbH & Co. KGaA









1. "Astronomical Time Series" (Alexander, T. 1997, in Astrophysics and Space Science
Library, Vol. 218, Astronomical Time Series, ed.
D. Maoz, A. Sternberg, & E. M. Leibowitz, 163,
doi: 10.1007/978-94-015-8941-3 14)
Publisher: Springer



2. "Radiative Processes in Astrophysics" (Rybicki, G. B., & Lightman, A. P. 1986, Radiative
Processes in Astrophysics)

Publisher: Wiley



3. "Astronomical Data Analysis Software and Systems V" (Arnaud, K. A. 1996, in Astronomical Society of the Pacific
Conference Series, Vol. 101, Astronomical Data Analysis
Software and Systems V, ed. G. H. Jacoby & J. Barnes,
17)

Publisher: Astronomical Society of the Pacific (ASP)



4. "Lecture Notes in Physics" (McHardy, I. 2010, in Lecture Notes in Physics, Berlin
Springer Verlag, ed. T. Belloni, Vol. 794, 203,
doi: 10.1007/978-3-540-76937-8 8)

Title: The Jet Paradigm - From Microquasars to Quasars
Publisher: Springer



5. "Jets at All Scales"

Publisher: Cambridge University Press
Part of the Proceedings of the International Astronomical Union (IAU Symposium 275).


==> t.txt <==
Thank you for your insightful comments regarding the inclusion of all measurements in the F_var calculation and the potential biases associated with the exclusion of non-significant points. We understand that using all data, including those with large uncertainties, can provide a more complete picture of the variability, as it prevents the exclusion of low flux points which naturally lowers the F_var values when these are omitted. Therefore, in the discussion we have added the following lines for clearity. 


It is important to note that that removing out the non-significant data points for Fermi means leaving out the low fluxes. This may biathe result naturally. Thus by including all the measurement, it is not surprising that one sees the oppsite trend in $F_var$ wrt the time binning.










###### as you discuss the effect of including or leaving out the data points for the calculation of Fvar, this section is fine with me.
This discussion whether to use all data points or not is a very controversial one.
Personally, I'm strongly in favour of using all measurements. Even if these points have a large uncertainty, they are still a measurement and therefore leaving them out biases the result.
If however there is a problem with the calculation of the errors, this might be of course a reason to leave out non-significant data points.
I think the comparison you made with including and not including the points is a very interesting point. Leaving out the non-significant data points for Fermi (typically same exposure in each point) means leaving out the low fluxes. This biases the result naturally. Therefore, it is not surprising that the values for Fvar are higher when including all measurements.
Another effect that comes into play is that the larger the binning, the less data points there are and this also reduces the Fvar value. How the number of data points come into play for your result with removing non-significant points, I don't know. There the effect might be the opposite, i.e. with 3-day binning there are less significant data points and therefore the value of Fvar might be lower.
Schleicher has studied also the effect of number of data points (either in the paper or in the thesis)






To address this, we conducted a comparison by including all data points. This matches the findings of Schleicher et al., as pointed out. The effect of the number of data points in different time bins, as well as the inherent reduction in the number of significant data points in finer time bins (e.g., 3-day), is an interesting aspect. While this might lead to a lower F_var due to fewer significant measurements, we found that applying a criterion such as flux/flux_error > 2 still yields a result closer to that obtained using TS > 4, suggesting that F_var remains sensitive to the chosen threshold rather than just the number of data points alone. We agree that the number of data points can play a critical role, and Schleicher’s study on this effect provides valuable context. However, we continue to emphasize that ensuring the reliability of flux measurements through a significance threshold like TS > 4 provides a more statistically sound basis for interpretation, particularly when dealing with the typically uniform exposure in Fermi-LAT observations.

In our analysis, the primary rationale for using a TS > 4 threshold is to ensure that the data points used in the F_var calculation are statistically significant, thus reducing the influence of potentially unreliable flux measurements. This decision is based on concerns over the flux values when TS is below this threshold, as they might not be as reliable for quantitative interpretation. As you noted, this choice could indeed bias the result toward higher flux measurements, and this is a trade-off we carefully considered. 







